Imprecise Markov Models for Scalable and Robust Performance Evaluation of Flexi-Grid Spectrum Allocation Policies

The possibility of flexibly assigning spectrum resources with channels of different sizes greatly improves the spectral efficiency of optical networks, but can also lead to unwanted spectrum fragmentation.We study this problem in a scenario where traffic demands are categorised in two types (low or high bit-rate) by assessing the performance of three allocation policies. Our first contribution consists of exact Markov chain models for these allocation policies, which allow us to numerically compute the relevant performance measures. However, these exact models do not scale to large systems, in the sense that the computations required to determine the blocking probabilities---which measure the performance of the allocation policies---become intractable. In order to address this, we first extend an approximate reduced-state Markov chain model that is available in the literature to the three considered allocation policies. These reduced-state Markov chain models allow us to tractably compute approximations of the blocking probabilities, but the accuracy of these approximations cannot be easily verified. Our main contribution then is the introduction of reduced-state imprecise Markov chain models that allow us to derive guaranteed lower and upper bounds on blocking probabilities, for the three allocation policies separately or for all possible allocation policies simultaneously.

==> m1_120_n2_4.csv <==
rho,R:BP1,R:BP2,LM:BP1,LM:BP2,R:BP1L,R:BP1U,R:BP2L,R:BP2U,LM:BP1L,LM:BP1U,LM:BP2L,LM:BP2U,I:BP1L,I:BP1U,I:BP2L,I:BP2U
16,7.65E-08,0.0704786059747,0.000332625656408,0.0123847986422,1.62E-08,1.42E-06,0.049093548567,0.0851358592718,0.0001722637143,0.000604367373075,0.00992926553838,0.0157661989371,2.36E-10,0.000604367373075,0.00824108087044,0.241131476438
17.2836806618524,1.61E-07,0.106910494516,0.00071885189244,0.0262168478447,2.81E-08,3.52E-06,0.0757105601375,0.13044453225,0.000342978014561,0.0013593568989,0.0212151822285,0.0327581652588,2.60E-10,0.0013593568989,0.0169953718727,0.316201537564
18.6703510763057,3.14E-07,0.151133071678,0.00137581845103,0.0492097565479,4.48E-08,8.02E-06,0.10871754983,0.185277373327,0.000599529082403,0.00271214425068,0.0401508535101,0.0602111240019,2.65E-10,0.00271214425068,0.0315396384544,0.39245653442
20.1682741154714,5.80E-07,0.201349206771,0.00235121797724,0.0826681395656,6.66E-08,1.69E-05,0.147005742102,0.24645263438,0.000928958780185,0.00483506891164,0.0679859951878,0.0990315714795,2.53E-10,0.00483506891164,0.0532422641166,0.464731588827
21.786375582032,1.02E-06,0.255486111989,0.0036359982715,0.126057312848,9.30E-08,3.33E-05,0.189193572762,0.310259666944,0.00129382720225,0.00779889474199,0.104540600107,0.148056584069,2.30E-10,0.00779889474199,0.0827250337415,0.529837044938
23.5342973961888,1.72E-06,0.311606516877,0.00517011251851,0.177324205685,1.24E-07,6.20E-05,0.233930541926,0.373427194835,0.00164809242761,0.0115585050021,0.148431249512,0.204688702062,2.03E-10,0.0115585050021,0.119614565571,0.587098028851
25.4224550497995,2.81E-06,0.368119842707,0.00686948913132,0.233762016216,1.58E-07,0.000109550277561,0.280062332086,0.433792569223,0.00195176093253,0.0159901548772,0.197693503003,0.265905922701,1.76E-10,0.0159901548772,0.162734138034,0.637613445325
27.4620996700645,4.50E-06,0.423828920426,0.00865366807985,0.292780968403,1.97E-07,0.000185454034283,0.326679811912,0.490770446005,0.00217961995252,0.0209450304351,0.250331787401,0.329067766075,1.52E-10,0.0209450304351,0.21049869823,0.683071864029
29.6653850625849,7.07E-06,0.477886290562,0.0104614671838,0.352302419054,2.38E-07,0.000302646794562,0.373102104677,0.546242790618,0.0023232177537,0.0262889035497,0.30462447607,0.392130153679,1.32E-10,0.0262889035497,0.261242655148,0.724817895911
32.0454401332878,1.10E-05,0.529734589457,0.0122546071971,0.410839939856,2.84E-07,0.000478679042565,0.418836502005,0.600564526491,0.00238361073459,0.0319203669842,0.35920465113,0.453718025893,1.19E-10,0.0319203669842,0.313480669935,0.763501528911
34.6164471207661,1.70E-05,0.579030840995,0.0140145576751,0.467414465895,3.34E-07,0.000737060174394,0.463533080983,0.652681900913,0.00236874240915,0.0377736120003,0.413044204036,0.512957507806,1.10E-10,0.0377736120003,0.366016931745,0.799365848676
37.3937261052014,2.60E-05,0.625575109762,0.0157375556243,0.521430328573,3.90E-07,0.00110897887021,0.506949650327,0.702035510853,0.00229070923926,0.0438141967062,0.46540233358,0.569350817909,1.08E-10,0.0438141967062,0.417948859626,0.832588730972
40.3938262974423,4.00E-05,0.669295380914,0.0174302352499,0.572559643854,4.52E-07,0.00163548502353,0.548921783851,0.748351422749,0.0021629883878,0.0500329299632,0.515768708216,0.622638859089,1.13E-10,0.0500329299632,0.468623292583,0.863314641797
43.6346246522081,6.14E-05,0.71018262354,0.0191067441,0.620654684977,5.22E-07,0.00237027111463,0.589344744354,0.791506747236,0.00199911997693,0.0564407515714,0.563815871864,0.672727304671,1.28E-10,0.0564407515714,0.517675641395,0.891623279703
47.135432393035,9.46E-05,0.74827394163,0.0207874775112,0.665683636787,6.03E-07,0.00338325788546,0.628164033677,0.831449245703,0.0018119223352,0.0630652448214,0.609359135853,0.719624150583,1.61E-10,0.0630652448214,0.564793819592,0.917469783451
50.917110083722,0.000146701692581,0.783635970436,0.0224990201193,0.707687022497,6.99E-07,0.0047652788566,0.665373313847,0.868136411217,0.00161284634505,0.0699489241635,0.652321680373,0.763398698968,2.30E-10,0.0699489241635,0.610000002898,0.94063738402
55.0021919319649,0.000229358521889,0.816349854035,0.0242754618621,0.746749450384,8.20E-07,0.00663431219059,0.701018482838,0.901487268612,0.00141289698051,0.0771490619276,0.692706152883,0.804145282774,3.93E-10,0.0771490619276,0.653431137135,0.960697495631
59.4150200658749,0.000362494115823,0.846500244977,0.0261611621462,0.782977620565,9.81E-07,0.00914393482739,0.735210654955,0.931313291453,0.00122209503206,0.0847391941535,0.730571440828,0.841982912948,8.57E-10,0.0847391941535,0.695288033884,0.977007660626
64.1818895835085,0.000580925915323,0.874164261197,0.0282155578863,0.816487337085,1.23E-06,0.0124949536828,0.768164221319,0.957186427784,0.00104599906281,0.0928118841676,0.76600896926,0.877029369921,2.84E-09,0.0928118841676,0.735848844617,0.988825790903
69.3312052397272,0.000947584650166,0.899399421255,0.0305214697121,0.847390912968,1.70E-06,0.0169515745087,0.800297492261,0.978148414778,0.000893668925625,0.101483430086,0.799144416506,0.909358805723,2.18E-08,0.101483430086,0.775278236095,0.995841683134
74.8936507040497,0.00158100458968,0.922226322408,0.0331996575778,0.875786838836,3.12E-06,0.0228635846945,0.832375742937,0.992324747615,0.000771588563054,0.110900337995,0.830114995584,0.938983928167,4.39E-07,0.110900337995,0.813396119822,0.998911520743
80.9023713980697,0.00271620487225,0.942602791399,0.0364356541763,0.90174619368,1.42E-05,0.0306958250355,0.864936288136,0.998503410347,0.000693978119737,0.121248443184,0.858830264399,0.965728513799,1.00E-05,0.121248443184,0.84974637147,0.999812251804
87.3931720019264,0.00484894553392,0.960374943836,0.0405324904331,0.925291828619,0.00016133399637,0.041063090525,0.896893215761,0.999846520752,0.000715646803375,0.132764568662,0.883992717633,0.988562141229,0.000157839677476,0.132764568662,0.879242203883,0.999979571799
94.4047298067275,0.00909453394647,0.975202510554,0.0460223431341,0.946359276398,0.00150257100107,0.0547601194842,0.926602042566,0.999991263265,0.00160249426458,0.145751414924,0.905290084097,0.999560974992,0.00150145405019,0.145751414924,0.902048923457,0.999998645456
101.978825184246,0.0180150300415,0.986503832655,0.0539222352977,0.964715908537,0.0083737604963,0.0727539223406,0.951149641706,0.99999971267,0.00837737672225,0.160593189577,0.923976785455,0.999995232484,0.00837363731352,0.160593189577,0.921986261762,0.999999946254
110.160590547212,0.0365406140997,0.993735279785,0.0663433384001,0.979795885356,0.0283413408956,0.0960688972548,0.965101157686,0.999999994118,0.028341410967,0.177767112601,0.940369064407,0.99999995301,0.0283413356585,0.177767112601,0.93922039221,0.999999998681
118.998779283693,0.0693852108447,0.997310981752,0.0876112281555,0.990528317038,0.0646412837243,0.125480155332,0.975619713239,0.999999999915,0.0646412845958,0.197835490466,0.954458368838,0.999999999572,0.0646412836126,0.197835490466,0.953844656937,0.999999999978
128.546056268101,0.115050109784,0.998710541681,0.122934888631,0.996211211761,0.112825691855,0.161051134688,0.983265271103,0.999999999999,0.112825691863,0.221388864396,0.966226936111,0.999999999997,0.112825691853,0.221388864396,0.965927157007,1
138.859311679898,0.16751173613,0.999204215986,0.170392340098,0.998373824444,0.166493394239,0.201834791688,0.98856932233,1,0.166493394239,0.248899870482,0.975686245555,1,0.166493394239,0.248899870482,0.975553618309,1
150,0.221743540776,0.999380225369,0.22280001061,0.999091768254,0.221221644159,0.246095293337,0.992113315233,1,0.221221644159,0.280483122219,0.982936469634,1,0.221221644159,0.280483122219,0.982883276177,1


==> m1_80_n2_4.csv <==
rho,RA:BP1,RA:BP2,LF:BP1,LF:BP2,MF:BP1,MF:BP2,R:BP1,R:BP2,LM:BP1,LM:BP2,R:BP1L,R:BP1U,R:BP2L,R:BP2U,LM:BP1L,LM:BP1U,LM:BP2L,LM:BP2U,I:BP1L,I:BP1U,I:BP2L,I:BP2U
8,5.16E-07,2.15E-02,8.12E-05,0.00266365591912,0.000114384762314,0.00225734838646,5.24E-07,0.0214559278018,8.91E-05,0.00251610632367,3.15E-07,1.90E-06,0.0165536023351,0.0236092742938,6.55E-05,0.00013295983719,0.00209844779318,0.00294808807575,7.10E-08,0.00013295983719,0.00199897948301,0.0779746380561
8.7279946264523,1.07E-06,3.83E-02,1.95E-04,0.00640402432009,0.000284037056576,0.00544234226284,1.08E-06,0.0382621533189,0.000217634466196,0.0060362654403,5.90E-07,4.64E-06,0.0295281416667,0.0426017462619,0.000153901363178,0.000333666231419,0.00506023704381,0.00706210321449,1.03E-07,0.000333666231419,0.00467689159038,0.121977644893
9.52223627492254,2.07E-06,6.32E-02,4.25E-04,0.0140535075349,0.000646491330312,0.0120089654454,2.10E-06,0.0632062099636,0.000486393404679,0.0132369617466,1.02E-06,1.06E-05,0.0489085228743,0.0712388977823,0.000329451760243,0.000767992114753,0.0111593921138,0.0154237746518,1.36E-07,0.000767992114753,0.00996003706006,0.178630078527
10.3887533799166,3.79E-06,0.0971510621193,8.44E-04,0.0280401238102,0.00134263699483,0.0241512964425,3.83E-06,0.0971373383452,0.000990340286115,0.0264283806876,1.65E-06,2.26E-05,0.0754876679728,0.110750023952,0.000639188090991,0.00161384153338,0.0224040681613,0.0305995224757,1.64E-07,0.00161384153338,0.0193320359927,0.246031674874
11.3341229594313,6.53E-06,0.139761045499,0.00152139029392,0.0508430680804,0.00254039517301,0.0442203903257,6.58E-06,0.139786081899,0.00183462897972,0.048010901676,2.47E-06,4.54E-05,0.109202044993,0.160896119217,0.00112088707739,0.00309097123715,0.0409078879211,0.0551276827691,1.84E-07,0.00309097123715,0.0343690162119,0.320323705504
12.3655205356833,1.07E-05,0.189764334743,0.00249385604279,0.0840954976008,0.0043898226506,0.0739349376275,1.08E-05,0.18984845626,0.00310039380546,0.0796329384359,3.48E-06,8.56E-05,0.149175665079,0.219886099467,0.00178126082312,0.00540780289902,0.0681750268782,0.0905763978642,1.93E-07,0.00540780289902,0.0563810831094,0.396570631177
13.4907745985912,1.69E-05,0.245216349265,0.00374469758014,0.127887152279,0.00697252629172,0.113678541784,1.68E-05,0.245373452234,0.00481172779198,0.121492995417,4.64E-06,0.000152743866336,0.194008295679,0.284795451073,0.00258525607443,0.00869651740776,0.104510650997,0.136856790915,1.92E-07,0.00869651740776,0.0860777805631,0.470149034957
14.7184260253979,2.56E-05,0.303992160992,0.00520286529149,0.18073009864,0.0102767322306,0.162335850198,2.54E-05,0.304226437739,0.0069256043686,0.172263417512,5.91E-06,0.000259729412838,0.242133038688,0.352264735147,0.00345756236747,0.0129756563467,0.14894051166,0.192239425545,1.84E-07,0.0129756563467,0.123387323128,0.537936316189
16.0577929074386,3.79E-05,0.364136919538,0.00676553024604,0.240124785122,0.0142112320936,0.21770379782,3.74E-05,0.364444328669,0.00934927978418,0.229594695726,7.27E-06,0.000423357496478,0.292092675549,0.419205319017,0.00431139815586,0.0181603890247,0.199638740698,0.254032236279,1.71E-07,0.0181603890247,0.167521572441,0.598757525034
17.519041276101,5.49E-05,0.424048248179,0.00833060278679,0.303321582108,0.0186435612922,0.277204441701,5.39E-05,0.424421428009,0.0119719164876,0.290835411845,8.68E-06,0.00066547159259,0.342683000497,0.483299173428,0.00507152388745,0.0241059202516,0.254492946519,0.319471994475,1.57E-07,0.0241059202516,0.217037498906,0.652995374911
19.1132622648007,7.84E-05,0.482523956636,0.00981651853258,0.367871696441,0.023438972292,0.338415070817,7.67E-05,0.482947616576,0.0146929509529,0.353583541469,1.02E-05,0.00101421354599,0.392989633576,0.543350788032,0.00568287477808,0.0306551364751,0.311546018787,0.386047144625,1.44E-07,0.0306551364751,0.270288153025,0.701838426385
20.8525562926442,1.11E-04,0.538724220544,0.0111721694126,0.431866615961,0.0284855359133,0.399444779514,0.000108288442177,0.539181376296,0.017437432262,0.415944031258,1.17E-05,0.00150571709352,0.44236032417,0.600169345628,0.00612340860581,0.0376716253726,0.369194893529,0.451853065389,1.34E-07,0.0376716253726,0.325642159096,0.746496523578
22.7501249087492,1.57E-04,0.592092391596,0.0123739710803,0.493964171338,0.0337048599236,0.458914181187,0.000152207013058,0.592567693459,0.0201601498655,0.476564918641,1.35E-05,0.00218629110186,0.490354859641,0.655390556016,0.00638731599996,0.0450551285231,0.426229043497,0.515587094772,1.28E-07,0.0450551285231,0.381675016096,0.787618838413
24.8203709943352,0.000220366610214,0.642317662739,0.0134202824825,0.553293786937,0.0390522980785,0.515907296989,0.000213882227568,0.642789159936,0.0228427698028,0.534561935656,1.54E-05,0.00311521286762,0.536692715187,0.708014090096,0.00648407885552,0.0527442973212,0.481773367039,0.576452042899,1.26E-07,0.0527442973212,0.437260901692,0.825450378181
27.0790080831388,0.000310786242607,0.689239858962,0.0143236238323,0.609344343442,0.0445131564676,0.56986809633,0.000301416127344,0.689692439863,0.0254888507069,0.5894051533,1.76E-05,0.00436833536195,0.581210253568,0.757324390317,0.00643685584709,0.0607136667096,0.535233070736,0.63393518252,1.32E-07,0.0607136667096,0.491614052261,0.860132476218
29.5431796299117,0.000440358873221,0.732807920857,0.0151071107618,0.661854992331,0.050098043294,0.620499421508,0.000427193778778,0.733228026826,0.0281192971904,0.640819661578,2.03E-05,0.0060427512378,0.623828088577,0.80300099434,0.00626645160432,0.0689688547,0.586212865877,0.68780885453,1.48E-07,0.0689688547,0.54412391569,0.891694273309
32.2315891322731,0.000628545943217,0.77304173319,0.0158010989185,0.710733182817,0.0558393931996,0.667680916592,0.000610508756927,0.773418293729,0.0307700193715,0.688700936486,2.37E-05,0.00826296349728,0.664531583553,0.844867801138,0.00599789452047,0.0775427744745,0.634475090252,0.738008219788,1.82E-07,0.0775427744745,0.594570470915,0.919998673826
35.1646420935623,0.000906208356104,0.810003647547,0.0164435286136,0.755991370102,0.061790151978,0.711408047515,0.000882095369313,0.810328075776,0.033491826727,0.733056005485,2.81E-05,0.0111891084099,0.703365508438,0.882799385976,0.00565953859055,0.0864933380525,0.67990244041,0.784561338149,2.55E-07,0.0864933380525,0.642927456439,0.944714252833
38.3646009042162,0.00132361377657,0.843774356556,0.0170826957037,0.797703075447,0.0680249467003,0.751748063717,0.00129222221254,0.84404034149,0.0363535618363,0.773957939018,3.45E-05,0.0150280826547,0.740440161916,0.916613838638,0.00528055513972,0.0959039091677,0.722469643833,0.827549838999,4.27E-07,0.0959039091677,0.689273275871,0.96530674318
41.8557538172483,0.00196530515296,0.874431222249,0.0177834293283,0.835967916365,0.0746442134417,0.788808798128,0.00192573749079,0.874635035111,0.0394490736878,0.811515091334,4.46E-05,0.0200487087471,0.775961008059,0.945950373567,0.00489175262292,0.105885425962,0.762203062379,0.867073787694,9.58E-07,0.105885425962,0.733822551564,0.981097491896
45.6645993003818,0.00297907390942,0.902027845157,0.0186400546932,0.870881958565,0.0817822420022,0.822715957757,0.00293137743264,0.90216772982,0.0429105149288,0.845845837806,6.37E-05,0.0266021219452,0.810298085089,0.970040460855,0.00452815181262,0.116581401035,0.79912436632,0.903212468911,3.60E-06,0.116581401035,0.776791795877,0.991596310074
49.8200471641037,0.00463553922014,0.926563376662,0.0198041552607,0.902503031487,0.0896207054717,0.853596448594,0.00458199985804,0.926641590505,0.0469326382351,0.877057030917,0.000113245158615,0.0351483410174,0.844085711515,0.987401477827,0.00424013236285,0.128176007088,0.832901562785,0.935946719091,2.60E-05,0.128176007088,0.818182872949,0.997166091149
54.3536379922372,0.00745777415066,0.947942418217,0.0215494948827,0.930796656901,0.0984110079509,0.881562028299,0.00740523284491,0.947962471417,0.0518187469556,0.905219649226,0.000342858835375,0.0462878176371,0.877892905196,0.996602759651,0.0041396816806,0.140904750569,0.862461097148,0.964958773014,0.00023798558621,0.140904750569,0.856026138331,0.999321962244
59.2997825405475,0.0125140177216,0.965914850717,0.0244450131242,0.955520991064,0.108510865095,0.906695093833,0.0124770647139,0.965886597044,0.0580725537342,0.93033249879,0.00180523621663,0.0607893219614,0.91078245921,0.999464563703,0.00459050919281,0.155068913602,0.88798731681,0.98879604766,0.00173727948492,0.155068913602,0.883753070304,0.99989017341
64.6960229204611,0.0220402886219,0.98002562039,0.0298969943062,0.975936916303,0.120445293299,0.929029238121,0.0220407234097,0.979967468919,0.0665939490847,0.952258343273,0.00854666153935,0.0795899210751,0.939844427097,0.999948739289,0.0090716929496,0.171052453568,0.91023781383,0.999229372599,0.00852742937597,0.171052453568,0.907685307442,0.999988224699
70.5833175503275,0.0402287794686,0.989776042323,0.0420499772553,0.990184688693,0.13500642476,0.948521533431,0.0402752947649,0.989716716158,0.0791145182782,0.970601937854,0.0277452493032,0.103710598536,0.95693872203,0.999996765952,0.0277791725215,0.189336386821,0.929686294618,0.999974265055,0.0277427774963,0.189336386821,0.928235123359,0.999999151452
77.0063520370544,0.0719467098581,0.995301435724,0.0700596385966,0.996683376943,0.153405131306,0.965017094708,0.0720077596047,0.995261692094,0.0990583710211,0.984541047131,0.0636852271766,0.1340084387,0.969720531759,0.999999851872,0.0636866241505,0.210499764728,0.94637339824,0.999999244119,0.0636850558006,0.210499764728,0.945608952981,0.999999956151
84.0138783477632,0.117693762034,0.997830463453,0.115879990781,0.998634601912,0.177421801723,0.978225202248,0.1177353844,0.997811781357,0.131650746717,0.993146808085,0.113368618016,0.170751577588,0.979159271625,0.999999994547,0.113368661788,0.235178753491,0.960319996603,0.999999979405,0.113368610119,0.235178753491,0.959952655458,0.999999998217
91.6590848458369,0.172460218156,0.998839779473,0.171475965287,0.999191090411,0.209192539839,0.987808453133,0.172480617688,0.998831643237,0.178220845786,0.997107096232,0.170391309046,0.213237444983,0.985829935625,0.999999999825,0.170391310222,0.263939135704,0.971563013585,0.999999999465,0.17039130876,0.263939135704,0.971403820758,0.999999999938
100,0.230513361815,0.999226858261,0.230054565286,0.999372548649,0.249765394314,0.993782526579,0.230521911855,0.999224477027,0.232741997727,0.998600027007,0.22949417581,0.259833779041,0.990355040977,0.999999999995,0.229494175839,0.297031778803,0.980214841195,0.999999999987,0.229494175801,0.297031778803,0.980152575828,0.999999999998


==> statespacecomparison.csv <==
m1,2det,2red,4det,4red,8det,8red,10det,10red
40,1771,1771,3003,726,2002,266,1365,195
80,12341,12341,53130,4851,92378,1606,75582,1125
120,39711,39711,324632,15376,1307504,4896,1352078,3367
160,91881,91881,1221759,35301,10015005,11011,13037895,7497
200,176851,176851,3478761,67626,52451256,20826,84672315,14091
240,302621,302621,8259888,115351,211915132,35216,417225900,23725

